Spotting the Unexpected (STU): A 3D LiDAR Dataset for Anomaly Segmentation in Autonomous Driving

To operate safely, autonomous vehicles (AVs) need to detect and handle unexpected objects or anomalies on the road. While significant research exists for anomaly detection and segmentation in 2D, research progress in 3D is underexplored. Existing datasets lack high-quality multimodal data that are typically found in AVs. This paper presents a novel dataset for anomaly segmentation in driving scenarios. To the best of our knowledge, it is the first publicly available dataset focused on road anomaly segmentation with dense 3D semantic labeling, incorporating both LiDAR and camera data, as well as sequential information to enable anomaly detection across various ranges. This capability is critical for the safe navigation of autonomous vehicles. We adapted and evaluated several baseline models for 3D segmentation, highlighting the challenges of 3D anomaly detection in driving environments. Our dataset and evaluation code will be openly available, facilitating the testing and performance comparison of different approaches.

==> figures/5_dataset_stats/lower_right_corner.csv <==
anomaly_size,min_distance_to_anomaly
13,29.197444915771484
13,29.18244743347168
13,29.183446884155277
13,29.208446502685547
14,29.179445266723636
13,29.195446014404297
14,29.184446334838867
15,29.16744613647461
15,29.18244743347168
15,29.18244743347168
14,29.20444679260254
14,29.179445266723636
14,29.170446395874023
13,29.170446395874023
14,29.170446395874023
14,29.19644546508789
15,29.197444915771484
14,29.18244743347168
14,29.170446395874023
13,29.18244743347168
13,29.19144630432129
15,29.19444465637207
15,29.19644546508789
14,29.20944595336914
14,29.195446014404297
14,29.20944595336914
13,29.18244743347168
13,29.180444717407227
13,29.18244743347168
12,29.155946731567383
11,29.16544532775879
11,29.095705032348636
10,29.082706451416016
12,29.006704330444336
10,29.0277042388916
11,28.98570251464844
11,29.046703338623047
11,28.95394897460937
14,28.8407039642334
12,28.824222564697266
13,28.67870712280273
12,28.503511428833008
14,28.35750961303711
14,28.422510147094727
13,28.3144474029541
14,28.130226135253903
14,27.93550682067871
15,27.75350952148437
15,27.726512908935547
15,27.670223236083984
16,27.46370506286621
15,27.122509002685547
14,27.10322380065918
16,26.93422508239746
16,26.71251106262207
16,26.533510208129883
16,26.30451202392578
14,26.13351058959961
18,25.95928001403809
16,25.7755126953125
16,25.59650993347168
15,25.34728240966797
19,25.11100196838379
19,24.9832820892334
18,24.754283905029297
18,24.404003143310547
16,24.263710021972656
16,24.01200485229492
17,23.749004364013672
17,23.4740047454834
18,23.23528480529785
19,22.951284408569336
18,22.685285568237305
18,22.38900756835937
18,22.066007614135746
18,21.752763748168945
19,21.567007064819336
20,21.22328758239746
25,20.828763961791992
22,20.502765655517575
20,20.198566436767575
23,19.88056755065918
22,19.54656791687012
26,19.18356704711914
29,18.777324676513672
27,18.433324813842773
27,18.05381774902344
29,17.696067810058594
28,17.310068130493164
31,16.930822372436523
30,16.517629623413086
31,16.16782569885254
33,15.715630531311035
34,15.364632606506348
39,14.939376831054688
40,14.568379402160645
43,14.136119842529297
43,13.735873222351074
47,13.353123664855955
51,12.949125289916992
52,12.567877769470217
57,12.150164604187012
57,11.808436393737791
59,11.434167861938477
69,11.068171501159668
66,10.71717357635498
72,10.371482849121094
76,10.019221305847168
85,9.696223258972168
86,9.3732271194458
93,9.057494163513184
99,8.734275817871094
105,8.427984237670898
112,8.093327522277832
110,7.827331066131592
127,7.546334743499756
149,7.262295246124268
152,6.942344665527344
164,6.6083502769470215
187,6.381355285644531
222,6.171360015869141
200,5.9083662033081055
226,5.633625030517578
244,5.391461849212647
269,5.107387542724609
294,4.858924388885498
318,4.616437911987305
330,4.385497570037842
319,4.143816947937012
304,3.899955749511719
271,3.697968006134033
226,3.475749254226685
162,3.2660610675811768
102,3.0732970237731934
47,2.9610884189605717
34,3.1400716304779053
87,3.2680606842041016
101,3.4780447483062744
133,3.710481643676758
168,3.9402666091918954
187,4.164941787719727
173,4.389621734619141
198,4.6323113441467285
210,4.864538669586182
239,5.074528217315674
248,5.34383487701416
239,5.556516647338867
209,5.8121657371521
184,6.057504177093506
177,6.313699722290039
162,6.537493705749512
153,6.786736488342285
154,7.049424648284912
137,7.307727813720703
127,7.545476913452148
114,7.823472499847412
107,8.111716270446777
102,8.372852325439453
95,8.632166862487793
94,8.906063079833984
87,9.167658805847168
84,9.430885314941406
84,9.735107421875
82,10.02310562133789
76,10.298049926757812
70,10.561335563659668
67,10.835795402526855
61,11.088001251220703
61,11.383551597595217
58,11.662296295166016
50,11.91529369354248
43,12.190786361694336
42,12.476784706115724
44,12.755993843078612
41,13.042244911193848
41,13.310242652893066
41,13.572242736816406
37,13.802241325378418
37,14.08224105834961
34,14.34823989868164
32,14.586238861083984
27,14.856493949890137
32,15.082237243652344
29,15.307235717773438
22,15.57849407196045
20,15.806493759155272
22,16.01449203491211
10,27.82051086425781
10,27.814510345458984
10,27.798511505126957
10,27.801511764526367
10,27.8015079498291
10,27.828510284423828
10,27.790510177612305
9,27.81051254272461
9,27.80850982666016
9,27.81951141357422
10,27.794511795043945
10,27.81051254272461
10,27.81051254272461
10,27.828510284423828
9,27.80451011657715
10,27.818510055541992
10,27.825511932373047
10,27.81351089477539
10,27.788509368896484
10,27.8175106048584
10,27.788509368896484
10,27.80550765991211
10,27.83051109313965
10,27.834510803222656
11,27.838510513305664
10,27.81351089477539
12,27.91451072692871
7,27.90951156616211
6,28.038509368896484
6,27.881511688232425
6,27.896509170532227
6,27.955507278442383
6,27.904510498046875
6,27.77751350402832
5,27.71451187133789
13,27.4992790222168
12,27.404279708862305
10,27.37928009033203
8,27.261280059814453
9,27.12828254699707
12,26.97028160095215
6,26.85750961303711
5,26.73551177978516
6,26.573511123657227
11,26.355281829833984
11,26.26527976989746
8,26.10127639770508
6,25.9312801361084
7,25.85027885437012
7,25.57528305053711
9,25.443004608154297
7,25.20000648498535
11,24.88275718688965
9,24.68575859069824
12,24.5417594909668
14,24.348756790161133
9,24.2027587890625
7,23.94976043701172
6,23.72075843811035
11,23.138561248779297
13,23.066560745239254
10,22.64756393432617
9,22.72676086425781
7,22.359764099121094
16,21.884565353393555
11,21.730566024780277
8,21.35056495666504
13,20.756319046020508
15,20.55931854248047
15,20.253318786621094
14,19.6590633392334
16,19.41832160949707
15,19.208065032958984
17,18.67806625366211
18,18.39381980895996
18,17.897624969482422
19,17.521820068359375
21,16.94137191772461
19,16.590373992919922
20,16.211374282836914
25,15.610116004943848
24,15.266377449035645
22,14.867379188537598
30,14.363120079040527
26,13.945120811462402
32,13.459874153137209
33,12.989680290222168
32,12.53043270111084
38,12.06716537475586
40,11.624930381774902
43,11.155721664428713
50,10.661216735839844
52,10.175219535827637
59,9.722970962524414
61,9.24152946472168
76,8.813813209533691
81,8.352818489074707
85,7.894330024719238
102,7.416636943817139
124,6.977426528930664
137,6.526198387145996
156,6.090267181396484
219,5.670126438140869
259,5.277211666107178
346,4.869093418121338
201,4.566985130310059
28,5.294959545135498
132,5.341177463531494
198,5.728840351104736
166,6.147188663482666
144,6.564866542816162
119,6.9855499267578125
105,7.394478797912598
95,7.83347225189209
78,8.28195858001709
68,8.713166236877441
57,9.142396926879885
50,9.570653915405272
49,10.014650344848633
45,10.457101821899414
43,10.848332405090332
40,11.262826919555664
33,11.659296035766602
36,12.043545722961426
35,12.469785690307615
25,12.868783950805664
28,13.271780967712402
29,13.674538612365724
29,14.029537200927734
24,14.404535293579102
23,14.78977394104004
19,15.15977382659912
20,15.537772178649902
19,15.847233772277832
19,16.189233779907227
17,16.514230728149414
16,16.856229782104492
17,17.222488403320312
10,17.51972770690918
12,17.974184036254883
11,18.137182235717773
14,18.47918510437012
13,19.16869163513184
9,19.429901123046875
17,19.691139221191406
11,19.78213882446289
12,20.291135787963867
10,20.62113571166992
15,20.9531364440918
10,21.43040657043457
14,21.68565559387207
15,22.08040428161621
14,22.429405212402344
14,22.76740264892578
13,23.112401962280277
8,23.55240249633789
6,23.91240119934082
5,24.51740264892578
7,24.86940193176269
9,25.144399642944336
7,25.54240226745605
5,41.55788040161133
5,41.48788070678711
5,41.40388107299805
6,41.38488006591797
6,41.22587966918945
8,41.15788269042969
8,41.03364562988281
7,40.89164733886719
7,39.922645568847656
7,39.64364242553711
8,38.22243881225586
9,37.92544174194336
7,37.6384391784668
8,36.87050247192383
7,36.752220153808594
7,36.41622161865234
7,36.05722427368164
9,35.72222137451172
9,35.36222457885742
10,34.98722457885742
6,34.70244216918945
6,34.345703125
7,34.02364730834961
10,33.420440673828125
11,33.00844192504883
11,32.54944610595703
10,32.076446533203125
9,31.64522171020508
11,31.17322158813477
11,30.731220245361328
14,30.287221908569336
14,29.78622436523437
11,29.53251075744629
12,29.068279266357425
15,28.36622428894043
15,27.84922409057617
16,27.329225540161133
17,26.81894874572754
18,26.31122589111328
15,25.777950286865234
18,25.284950256347656
18,24.8039493560791
21,24.287952423095703
22,23.71895408630371
21,23.228954315185547
24,22.68095588684082
19,22.143957138061523
27,21.6367130279541
26,21.092716217041016
25,20.56071662902832
22,20.042518615722656
35,19.487520217895508
24,18.97129249572754
26,18.3942928314209
32,17.855016708374023
33,17.323017120361328
35,16.820775985717773
39,16.30677604675293
41,15.775579452514648
44,15.250579833984377
51,14.74658203125
50,14.233582496643066
53,13.752586364746094
58,13.226787567138672
61,12.718789100646973
68,12.251593589782717
74,11.746349334716797
77,11.264092445373535
83,10.80884838104248
90,10.32640266418457
110,9.824406623840332
113,9.331149101257324
122,8.856154441833496
144,8.39271354675293
162,7.902469158172607
180,7.423206806182861
199,6.965977191925049
231,6.509264945983887
254,6.056317329406738
295,5.627624988555908
355,5.202417373657227
403,4.778481483459473
422,4.37755823135376
388,3.978641986846924
458,3.613835334777832
380,3.2680609226226807
245,3.127249002456665
104,2.8601973056793213
57,2.6101462841033936
37,2.629924774169922
368,2.839038372039795
476,3.206629037857056
508,3.632537364959717
428,4.019464492797852
360,4.479938983917236
313,4.904645919799805
303,5.345082759857178
287,5.8180694580078125
259,6.2510175704956055
219,6.765259742736816
188,7.249760627746582
159,7.7207536697387695
148,8.202960014343262
128,8.681955337524414
112,9.181185722351074
107,9.653450965881348
92,10.090697288513184
80,10.58969497680664
90,11.02813720703125
75,11.499395370483398
58,11.959392547607422
48,12.433388710021973
21,12.885713577270508
37,13.062782287597656
24,13.68946361541748
14,14.450154304504396
18,14.971672058105469
22,15.357669830322266
21,15.854631423950195
25,16.326824188232422
9,27.86822509765625
9,27.85722541809082
9,27.869224548339844
9,27.85822486877441
10,27.880224227905277
8,27.85822486877441
8,27.86822509765625
9,27.869224548339844
9,27.86222267150879
9,27.869224548339844
9,27.87022590637207
10,27.856224060058597
10,27.85722541809082
8,27.85822486877441
10,27.869224548339844
11,27.859220504760746
9,27.86922264099121
9,27.86822509765625
9,27.88022232055664
12,27.918947219848636
8,27.85694694519043
9,27.8409481048584
10,27.82394790649414
9,27.798948287963867
9,27.73370361328125
9,27.64794921875
9,27.56370735168457
9,27.451950073242188
10,27.35394859313965
9,27.212947845458984
9,27.091949462890625
9,26.94094657897949
9,26.79594993591309
10,26.62995147705078
11,26.447948455810547
11,26.29594993591309
10,26.119951248168945
10,25.93694877624512
8,25.80470848083496
12,25.568708419799805
10,25.36870765686035
11,25.151708602905277
11,24.92070770263672
12,24.68570899963379
13,24.445707321166992
14,24.18270874023437
12,23.90771102905273
10,23.631710052490234
12,23.342708587646484
18,23.055713653564453
19,22.74571228027344
10,22.428516387939453
12,22.10751724243164
13,21.74951934814453
13,21.421289443969727
15,21.07428932189941
16,20.686010360717773
14,20.32301139831543
20,19.929012298583984
14,19.52401351928711
16,19.118013381958008
17,18.71001434326172
19,18.28301429748535
23,17.860017776489258
21,17.436017990112305
27,17.004772186279297
25,16.560775756835938
27,16.104578018188477
28,15.661578178405762
30,15.201333999633787
28,14.743335723876951
31,14.290077209472656
31,13.82908058166504
36,13.37683391571045
43,12.92483615875244
43,12.475643157958984
41,12.032647132873535
48,11.576393127441406
51,11.134136199951172
55,10.691139221191406
64,10.265695571899414
69,9.826449394226074
75,9.384183883666992
84,8.945188522338867
84,8.522956848144531
91,8.089503288269043
109,7.66424560546875
125,7.236793041229248
136,6.802302360534668
158,6.393354892730713
197,5.989363670349121
243,5.594406127929688
306,5.2194671630859375
342,4.844539642333984
309,4.495693206787109
270,4.168023109436035
229,3.835021495819092
152,3.5670385360717773
45,3.247624158859253
16,3.063530921936035
16,2.817555427551269
15,2.6743392944335938
7,2.5375895500183105
10,2.692117691040039
13,2.881657838821411
7,3.1337761878967285
8,3.3969886302948
5,3.680907249450684
81,3.8130228519439697
165,4.053009510040283
193,4.407337665557861
186,4.737540245056152
193,5.141669750213623
238,5.503829956054688
227,5.860836505889893
194,6.246734142303467
163,6.665431499481201
141,7.022097110748291
126,7.438541412353516
103,7.867235660552978
96,8.24671459197998
89,8.607166290283203
82,9.026659965515137
74,9.428110122680664
74,9.90034008026123
56,10.313758850097656
55,10.714963912963867
52,11.123961448669434
51,11.529549598693848
52,11.957207679748535
41,12.331543922424316
45,12.721782684326172
41,13.215782165527344
38,13.63819980621338
33,14.051198959350586
35,14.469460487365724
36,14.86423683166504
36,15.23449420928955
32,15.710150718688965
31,16.131149291992188
31,16.53672981262207
28,16.98314666748047
31,17.387144088745117
28,17.82514190673828
25,18.327184677124023
22,18.753183364868164
7,38.87570190429688
6,38.83644104003906
5,38.779441833496094
7,38.67294692993164
6,38.43370056152344
5,37.80744171142578
5,37.64044189453125
5,37.51070022583008
6,36.9425048828125
6,36.32350540161133
5,36.18143844604492
7,35.74369812011719
7,35.27669906616211
6,35.05870056152344
7,34.52350616455078
6,34.03244400024414
6,33.67470169067383
9,33.18650436401367
6,32.13950729370117
6,31.75822257995605
9,31.188278198242188
7,30.888277053833008
7,30.460277557373047
6,30.01627922058105
7,29.49627685546875
9,29.068279266357425
9,28.48027801513672
9,28.03127861022949
8,27.58327865600586
8,27.00200462341309
10,26.60994911193848
8,26.055004119873047
9,25.597003936767575
15,25.008657455444336
8,24.63395118713379
9,24.056005477905277
12,23.437658309936523
9,23.017230987548828
12,22.559955596923828
11,22.057954788208008
13,21.45645523071289
11,21.08071517944336
11,20.59571647644043
13,20.13371467590332
12,19.588064193725582
16,19.103816986083984
15,18.669818878173828
13,18.07496452331543
16,17.803625106811523
18,17.27172088623047
15,16.78472328186035
16,16.37872314453125
19,15.910725593566896
27,15.537727355957031
23,15.233116149902344
22,14.671974182128906
27,14.270249366760254
23,13.944252014160156
24,13.512252807617188
22,13.316030502319336
24,12.784737586975098
23,12.61643123626709
31,12.133544921875
28,11.727545738220217
35,11.519350051879885
35,11.019320487976074
34,10.753355026245115
41,10.313324928283691
41,9.991328239440918
40,9.650053024291992
45,9.285056114196776
47,9.000813484191895
50,8.667617797851562
58,8.3068208694458
59,7.998379707336426
65,7.67812442779541
72,7.462725639343262
76,7.069692134857178
76,6.755442142486572
80,6.46293830871582
95,6.183497428894043
105,5.871234893798828
129,5.5892415046691895
145,5.292801856994629
145,5.0350494384765625
170,4.762612342834473
117,4.49311113357544
60,4.248672962188721
34,3.908738374710083
37,3.747479915618897
35,3.5255446434021
37,3.316867589950561
38,3.0970942974090576
30,2.8934404850006104
25,2.66524076461792
18,2.5601344108581543
7,2.544589042663574
13,2.6803386211395264
14,2.8339943885803223
11,3.0667335987091064
17,3.239515542984009
22,3.5259346961975098
28,3.818726778030396
39,4.098459720611572
42,4.46955156326294
43,4.831679821014404
54,5.152592658996582
67,5.475953102111816
114,5.608950138092041
126,5.964393615722656
114,6.386277198791504
97,6.760943412780762
87,7.1710944175720215
78,7.575539588928223
69,8.00800609588623
61,8.365229606628418
55,8.842951774597168
51,9.240396499633787
52,9.713882446289062
40,10.10133934020996
32,10.524832725524902
37,10.974045753479004
35,11.465042114257812
29,11.878294944763184
27,12.32229232788086
25,12.722542762756348
29,13.212990760803224
23,13.67298698425293
26,14.058239936828612
17,14.57249641418457
27,14.977494239807127
16,15.491731643676758
21,15.816939353942873
19,16.273937225341797
17,16.668190002441406
22,17.14845085144043
15,17.581449508666992
16,17.864450454711914
16,18.307693481445312
17,28.37544822692871
17,28.383447647094727
17,28.38944625854492
17,28.39144897460937
17,28.38565444946289
17,28.363704681396484
17,28.388654708862305
17,28.395448684692383
17,28.388654708862305
17,28.386703491210938
17,28.364654541015625
17,28.375703811645508
17,28.363704681396484
17,28.400222778320312
17,28.400447845458984
17,28.40144920349121
17,28.364654541015625
14,28.31270408630371
13,28.385448455810547
13,28.3812255859375
13,28.348222732543945
17,28.322946548461918
17,28.287446975708008
17,28.19251251220703
15,28.17894744873047
18,28.007280349731445
19,27.96194839477539
18,27.85594749450684
18,27.765947341918945
19,27.63394927978516
20,27.445947647094727
21,27.29094886779785
21,27.140949249267575
21,26.948280334472656
21,26.75595092773437
21,26.52495002746582
19,26.316280364990234
19,26.074281692504883
22,25.840951919555664
19,25.569278717041016
19,25.34494972229004
19,25.09395217895508
19,24.84222984313965
19,24.56928062438965
24,24.27971076965332
20,24.00551414489746
26,23.67495346069336
21,23.35175895690918
26,23.043004989624023
27,22.69728660583496
26,22.37728500366211
29,22.00428581237793
26,21.62900733947754
26,21.2760066986084
29,20.863285064697266
34,20.47928810119629
31,20.060768127441406
36,19.61106300354004
36,19.21552085876465
32,18.76701545715332
42,18.31301498413086
35,17.879016876220703
39,17.40352439880371
43,16.956296920776367
41,16.498018264770508
47,16.009021759033203
51,15.55402374267578
50,15.079334259033203
54,14.5930757522583
57,14.100077629089355
62,13.620080947875977
67,13.123340606689451
70,12.633344650268556
79,12.139087677001951
87,11.64108943939209
88,11.14209270477295
94,10.645139694213867
111,10.16365909576416
113,9.675145149230955
129,9.139151573181152
147,8.680156707763672
161,8.195748329162598
182,7.690245151519775
208,7.2207932472229
237,6.709304332733154
281,6.2463579177856445
334,5.791400909423828
385,5.326335906982422
487,4.8847856521606445
463,4.449619293212891
371,4.062028408050537
209,3.701923131942749
17,3.363615036010742
9,3.015976428985596
15,3.5266966819763184
25,3.841272592544556
96,3.902017831802368
163,4.291117668151856
241,4.717230796813965
314,5.160902500152588
338,5.609050750732422
301,6.059267520904541
245,6.516435146331787
208,6.969687461853027
189,7.45763635635376
172,7.917330265045166
154,8.392816543579102
138,8.84502124786377
122,9.339016914367676
109,9.82352352142334
104,10.309008598327637
94,10.786256790161133
94,11.27325439453125
86,11.731510162353516
77,12.224746704101562
68,12.685744285583496
69,13.163203239440918
63,13.628707885742188
61,14.145461082458496
55,14.64345932006836
52,15.094236373901367
45,15.57519245147705
48,16.03745460510254
47,16.51645278930664
46,16.99445152282715
41,17.54145050048828
36,17.983186721801758
30,18.457447052001957
32,18.940444946289062
35,19.36513900756836
33,19.820409774780277
27,20.33940887451172
23,20.83140754699707
25,21.273136138916016
24,21.69310188293457
25,22.149099349975582
23,22.583101272583008
20,23.043100357055664
19,23.467098236083984
22,23.90909767150879
18,24.319095611572266
15,24.752098083496094
16,25.178096771240234
17,25.596097946166992
17,25.983097076416016
17,26.367095947265625
18,26.72209358215332
16,27.15609359741211
16,27.48809242248535
13,27.868356704711918
15,28.18135643005371
12,28.51564598083496
9,28.89435577392578
14,29.246353149414062
11,29.597352981567383
11,29.89135360717773
12,30.28335189819336
6,31.145702362060547
6,31.12770271301269
6,31.14670181274414
5,29.843505859375
7,18.682064056396484
6,18.2470645904541
7,17.824819564819336
5,17.367820739746094
8,16.894628524780273
5,16.503629684448242
8,16.004375457763672
8,15.595114707946776
7,15.14211654663086
9,14.742870330810549
9,14.332871437072754
10,13.911675453186035
11,13.479679107666016
12,13.082430839538574
13,12.676431655883787
12,12.291162490844728
14,11.893928527832031
19,11.57693099975586
17,11.20272159576416
15,10.847477912902832
22,10.516216278076172
19,10.21996784210205
22,9.902523040771484
25,9.603267669677734
25,9.320015907287598
27,9.03981113433838
27,8.79281234741211
32,8.511322975158691
30,8.256325721740723
31,8.008856773376465
36,7.779860019683838
42,7.533367156982422
47,7.320910930633545
55,7.105423927307129
58,6.897978782653809
66,6.677254676818848
65,6.486030578613281
81,6.244319438934326
83,6.029878616333008
93,5.800122261047363
116,5.598750591278076
130,5.3540778160095215
143,5.165083885192871
124,4.915191173553467
45,4.711978912353516
11,5.332958221435547
34,5.520952701568604
61,5.426955223083496
66,5.790164947509766
60,6.170281887054443
51,6.564395427703857
45,6.949098110198975
39,7.345543384552002
35,7.761236667633057
35,8.191959381103516
27,8.587166786193848
21,9.03011417388916
22,9.469613075256348
20,9.898608207702637
18,10.342050552368164
14,10.798046112060549
17,11.253829002380373
19,11.722824096679688
12,12.177294731140137
12,12.643290519714355
15,13.085541725158691
12,13.54177951812744
12,13.999241828918455
14,14.459497451782228
11,15.155733108520508
10,15.657732009887695
6,16.140729904174805
7,16.700729370117188
6,17.13372802734375
8,17.589487075805664
9,18.0784854888916
7,18.47548484802246
10,20.080183029174805
5,20.87044334411621
5,22.27213478088379
5,23.05113410949707
5,0.0
6,0.0
9,0.0
8,0.0
7,0.0
8,0.0
7,0.0
5,0.0
6,43.41421890258789
5,49.58015060424805
5,39.5074348449707
7,36.13294219970703
5,29.930702209472656
6,28.43051147460937
6,26.994279861450195
8,26.311279296875
6,25.60428237915039
7,24.88628387451172
8,24.190282821655277
14,23.4462833404541
13,22.50400733947754
15,22.05701065063477
13,21.35700798034668
6,20.751766204833984
6,29.313945770263672
10,19.298324584960938
8,18.67632484436035
6,17.980066299438477
9,17.34006690979004
18,3.756026268005371
12,3.5260415077209477
7,15.373632431030272
14,0.0
14,0.0
18,0.0
17,0.0
24,0.0
15,0.0
18,11.125476837158203
22,0.0
23,0.0
20,9.442268371582031
15,8.913811683654785
24,8.34732437133789
29,7.767129421234131
30,7.278420448303223
38,6.82973575592041
39,6.271563053131104
46,5.832649230957031
50,5.397756576538086
66,4.917972087860107
23,13.29664134979248
20,12.795681953430176
25,12.30443286895752
27,11.819167137145996
27,11.347932815551758
26,10.86972427368164
29,10.415217399597168
29,9.948969841003418
32,9.495526313781738
40,9.05127239227295
40,8.605814933776855
44,8.171326637268066
48,7.77485990524292
55,7.368135452270508
64,6.954425811767578
63,6.564985275268555
81,6.180265426635742
80,5.820329666137695
89,5.460421562194824
107,5.111526966094971
123,4.762977600097656
106,4.587203979492188
88,6.270279407501221
101,5.99250602722168
114,5.666049480438232
112,5.366342067718506
122,5.080765724182129
120,4.787096977233887
92,4.503207206726074
52,4.97786283493042
56,0.0
32,4.523987293243408
9,4.424211025238037
8,10.010340690612791
8,10.306605339050291
6,11.059300422668455
8,11.424549102783203
7,12.201249122619627
8,0.0
6,12.922503471374512
40,5.097184658050537
50,5.504298686981201
51,5.9011945724487305
59,5.281959533691406
71,5.680068492889404
84,5.448954582214356
88,5.797397613525391
81,6.204281330108643
71,6.628946304321289
66,7.078856945037842
60,7.515541076660156
53,7.973006248474121
51,8.451464653015137
45,8.934164047241211
37,9.440655708312988
31,9.982105255126951
30,10.504603385925291
30,11.041045188903809
27,11.461596488952637
24,12.115546226501465
19,12.660993576049805
21,13.209243774414062
16,13.786499977111816
20,14.321496963500977
15,14.868735313415527
12,15.403939247131348
14,15.907190322875977
12,16.523189544677734
11,16.989187240600586
12,17.573450088500977
13,18.106449127197266
12,0.0
10,19.10369110107422
10,19.70368766784668
10,20.117902755737305
13,0.0
8,21.086137771606445
8,21.54540634155273
7,22.10540580749512
8,22.445653915405277
9,22.91665267944336
8,23.32365226745605
10,0.0
9,24.148653030395508
10,24.518651962280277
8,24.88465118408203
7,25.28084754943848
8,25.64084815979004
9,25.97435569763184
7,26.22435569763184
8,26.470354080200195
7,26.87360954284668
7,27.172611236572266
6,27.517805099487305
8,27.77060890197754
8,27.91360855102539
7,28.355607986450195
6,28.71880340576172
7,29.109050750732425
8,29.60004997253418
7,29.798805236816406
7,30.11305046081543
7,30.272050857543945
5,30.5760498046875
6,30.88105010986328
5,31.176803588867188
5,31.436803817749023
6,31.702800750732425
8,0.0
5,33.191795349121094
5,33.52479934692383
5,34.19679641723633
5,32.92294692993164
5,30.17470359802246
5,27.221513748168945
5,26.563512802124023
8,25.879512786865234
7,25.1605167388916
7,24.62751579284668
8,24.059513092041016
6,23.42851448059082
6,22.72728538513184
9,22.03500747680664
5,21.404766082763672
7,20.917011260986328
9,20.319765090942383
7,19.7155704498291
9,19.008323669433597
11,18.406326293945312
10,17.861326217651367
11,17.227069854736328
11,16.803327560424805
11,16.261070251464844
10,15.727825164794922
14,15.12537670135498
16,14.597118377685549
16,14.04287338256836
15,13.60687255859375
19,12.946680068969728
20,12.569683074951172
21,12.074433326721191
25,11.603166580200195
25,11.163931846618652
29,10.72047996520996
30,10.29196834564209
35,9.791523933410645
38,9.33101749420166
39,9.016810417175291
41,8.559322357177734
50,8.155855178833008
52,7.752129077911377
62,7.273420810699463
75,6.9007344245910645
81,6.457031726837158
94,6.115323066711426
114,5.723198890686035
136,5.355077743530273
166,4.972970485687256
86,4.639982223510742
14,4.69897985458374
12,10.638216018676758
10,10.203760147094728
12,9.669266700744627
18,9.259807586669922
20,8.768320083618164
21,8.279852867126465
23,7.826363086700439
27,7.392680168151855
30,6.933426380157471
36,6.4730305671691895
42,5.960879802703857
55,5.543752670288086
75,5.086185932159424
25,4.753978252410889
44,5.589070796966553
74,5.868598937988281
63,6.337732791900635
57,6.800390720367432
54,7.307543754577637
46,7.790236473083496
40,8.33395767211914
31,8.905660629272461
30,9.392109870910645
21,9.989835739135742
20,10.53830337524414
18,11.11379337310791
63,5.737399101257324
51,6.239280223846436
45,6.76817512512207
37,7.410542964935303
32,7.952006340026855
25,8.580709457397461
27,9.174160957336426
17,9.8001070022583
23,10.322102546691896
15,10.916600227355955
18,11.659296035766602
12,12.28154468536377
16,12.906782150268556
12,13.451990127563477
14,14.115240097045898
11,14.680496215820312
11,15.353734016418455
8,16.038190841674805
8,16.664453506469727
6,17.21845245361328
6,17.848695755004883
5,18.49790573120117
7,19.04690361022949
5,19.678136825561523
5,20.22113609313965
5,20.829137802124023
5,22.614402770996094
8,23.184402465820312
6,23.87765121459961
5,24.31684684753418
6,25.81209373474121
7,26.66909408569336
6,27.224092483520508
5,28.399093627929688
6,29.012609481811523
5,30.8627986907959
5,36.39894104003906
6,35.66694259643555
7,34.94694519042969
5,32.28569793701172
7,30.855506896972656
5,30.3407039642334
5,29.671703338623047
6,29.0487060546875
8,28.360706329345703
10,27.66750717163086
6,27.151508331298828
10,26.52151298522949
9,25.93751335144043
6,25.36851501464844
7,24.2855167388916
6,23.719512939453125
8,23.13528251647949
8,22.527284622192383
9,22.069286346435547
7,21.62728500366211
11,21.107009887695312
10,20.611013412475582
10,20.112764358520508
11,19.71676445007324
8,19.35976791381836
12,18.845569610595703
10,18.4815731048584
11,18.063325881958008
15,17.687328338623047
10,17.3353271484375
12,16.90732765197754
12,16.492069244384766
15,16.123071670532227
18,15.763072967529297
18,15.445072174072266
19,15.069828987121582
20,14.791829109191896
19,14.522830963134766
21,14.199637413024902
21,13.94363784790039
19,13.625383377075195
21,13.369123458862305
29,13.155876159667969
21,12.955877304077148
24,12.744680404663086
24,12.575431823730469
23,12.348163604736328
27,12.180164337158203
26,12.008929252624512
28,11.803717613220217
26,11.641472816467283
31,11.478211402893066
29,11.331958770751951
28,11.220959663391112
32,11.037755012512209
28,10.89751434326172
29,10.674259185791016
34,10.523006439208984
35,10.345799446105955
39,10.19480037689209
43,9.984561920166016
42,9.7423095703125
44,9.529840469360352
46,9.29661464691162
47,9.087615966796877
51,8.810351371765137
60,8.54911994934082
58,8.311357498168945
61,8.041900634765625
67,7.753903865814209
77,7.443679332733154
81,7.129424095153809
89,6.816980361938477
97,6.4937424659729
107,6.206036567687988
114,5.897327423095703
122,5.605655193328857
149,5.366976261138916
163,5.133416652679443
159,4.878973007202148
145,4.741978645324707
119,4.71497917175293
14,4.618983268737793
20,5.419955253601074
50,5.105965614318848
84,5.530607223510742
66,6.05649995803833
60,6.581947326660156
56,7.114622592926025
38,7.680786609649658
29,8.358713150024414
23,8.96239948272705
9,9.63410758972168
7,41.81787490844727
5,39.703880310058594
7,38.98588180541992
5,38.25515365600586
6,37.53215408325195
5,36.81215286254883
5,36.121883392333984
8,35.44215393066406
7,34.787879943847656
7,34.10443878173828
7,33.39888381958008
7,32.694881439208984
11,31.982885360717773
11,31.310884475708008
8,30.642885208129883
10,29.985883712768555
7,29.274158477783203
8,28.651159286499023
12,28.01616096496582
11,27.36816024780273
10,26.746889114379883
11,26.067890167236328
12,25.48665809631348
13,24.907655715942383
14,24.293228149414062
11,23.693452835083008
11,23.107452392578125
13,22.518451690673828
13,21.90545463562012
15,21.33066177368164
21,20.78845596313477
15,20.189456939697266
23,19.650236129760746
20,19.09023666381836
19,18.554962158203125
27,18.01496315002441
22,17.463966369628906
28,16.96896743774414
27,16.4229679107666
34,15.937969207763672
33,15.453969955444336
35,14.96972942352295
37,14.48573112487793
38,14.010538101196287
41,13.545537948608398
43,13.063033103942873
47,12.592035293579102
47,12.15403652191162
51,11.685038566589355
51,11.272796630859377
59,10.810599327087402
65,10.39035701751709
71,9.96610164642334
80,9.523104667663574
86,9.135108947753906
98,8.742865562438965
106,8.334159851074219
122,7.935163974761963
128,7.549724578857422
150,7.147480010986328
167,6.7622175216674805
181,6.38753080368042
212,6.002275466918945
237,5.6273274421691895
275,5.245338439941406
338,4.841396808624268
400,4.458444118499756
424,4.077773094177246
408,3.742655515670776
312,3.386070489883423
317,3.075197696685791
276,2.7881064414978027
140,2.637124300003052
7,2.577131986618042
10,2.661121368408203
129,2.805104732513428
249,3.0697333812713623
295,3.4216105937957764
278,3.815727233886719
341,4.155004501342773
312,4.608877182006836
286,5.105984687805176
251,5.649333953857422
231,6.197935581207275
200,6.646378993988037
167,7.164936065673828
159,7.672376155853271
137,8.19507884979248
104,8.78077220916748
93,9.298218727111816
81,9.938154220581056
70,10.473150253295898
66,11.028643608093262
57,11.711329460144045
50,12.29382038116455
48,12.854817390441896
42,13.486538887023926
38,14.07153606414795
35,14.66198444366455
30,15.305234909057615
29,15.948492050170898
24,16.566730499267578
24,18.056663513183597
21,18.822816848754883
19,19.447105407714844
16,19.937105178833008
15,20.556102752685547
19,21.224363327026367
13,21.84136199951172
16,22.51736259460449
14,23.214359283447266
15,23.76835823059082
10,24.39935874938965
11,25.085359573364254
11,25.718610763549805
12,26.351612091064453
7,27.133560180664062
11,27.606050491333008
7,28.226051330566406
10,28.935606002807617
15,29.485048294067383
8,30.129047393798828
10,30.78604888916016
8,31.333045959472656
8,31.927305221557617
9,32.5555534362793
5,33.334503173828125
8,33.7089958190918
11,34.46599578857422
5,35.126991271972656
8,36.22727584838867
5,36.67827606201172
6,37.2719955444336
7,37.83127212524414
6,38.16654968261719
5,38.85554885864258
6,39.34954833984375
6,39.97030258178711
6,40.38799285888672
5,41.00899505615234
6,41.40999603271485
5,43.15299224853516
5,43.64799118041992
8,44.04130172729492
6,44.49898910522461
6,44.91898727416992
6,45.97399139404297
5,46.34798812866211
6,46.66298675537109
9,48.685546875
5,16.382328033447266
5,16.13932991027832
5,15.891073226928713
5,15.086115837097168
5,13.964155197143556
5,13.70815658569336
5,11.9939546585083
6,11.681957244873049
7,10.335519790649414
6,9.984521865844728
5,9.56252670288086
7,9.171530723571776
7,8.763534545898438
8,8.318280220031738
10,7.927823543548584
11,7.465336322784424
10,7.056375026702881
15,6.612432479858398
16,6.20650053024292
18,5.760575294494629
25,5.320758819580078
28,4.876425743103027
14,5.093965530395508
21,5.612605571746826
18,6.144736289978027
13,6.704629898071289
10,7.312543392181396
12,7.911234855651855
9,8.586167335510254
9,9.189112663269045
6,9.833837509155272
5,11.204792022705078
5,27.03050994873047
6,25.649280548095703
7,23.66500473022461
7,23.04200553894043
7,22.383007049560547
7,21.735010147094727
5,21.099008560180664
11,20.466768264770508
9,19.85576629638672
8,19.22356986999512
8,18.64057159423828
10,17.986326217651367
13,17.359066009521484
13,16.805822372436523
13,16.251630783081055
12,15.715631484985352
13,15.136378288269045
15,14.60237979888916
17,14.026121139526367
20,13.50387477874756
20,12.973678588867188
23,12.462430953979492
21,11.945165634155272
27,11.5159330368042
26,10.971476554870604
29,10.484216690063477
34,10.04276180267334
38,9.567524909973145
45,9.11701774597168
45,8.68281364440918
51,8.226325035095215
57,7.809859275817871
81,7.378369808197021
75,6.9626874923706055
81,6.590985298156738
102,6.213036060333252
116,5.811883926391602
147,5.463973522186279
214,5.0858588218688965
199,4.751977920532227
88,4.614983558654785
73,5.370175838470459
128,5.7653985023498535
116,6.290953636169434
94,6.775861740112305
76,7.32154369354248
62,7.857471942901611
55,8.418169021606445
47,8.990659713745117
40,9.5711088180542
34,10.184606552124023
32,10.77204704284668
30,11.35629940032959
25,12.016786575317385
28,12.626994132995604
17,13.237503051757812
20,13.924945831298828
16,14.548195838928224
14,15.210457801818848
14,15.80470085144043
16,16.45114517211914
12,17.147415161132812
13,17.821413040161133
9,18.48966407775879
11,19.15985679626465
12,19.8216609954834
11,20.503854751586918
7,21.179855346679688
8,21.872852325439453
7,22.56509780883789
7,23.935094833374023
7,24.6313591003418
6,25.958356857299805
5,26.654613494873047
5,28.051607131958008
6,28.73160552978516
5,29.44160842895508
5,42.372745513916016
5,26.141277313232425
5,25.4102783203125
6,24.218280792236328
7,23.4740047454834
5,22.34176445007324
5,21.71376609802246
6,21.224565505981445
7,20.51256561279297
7,19.91756629943848
5,21.39228630065918
5,18.80832290649414
9,18.22306632995605
8,17.76806640625
8,17.19782066345215
6,18.72501564025879
11,16.22062873840332
10,15.663375854492188
7,15.215118408203123
10,14.715868949890137
9,14.23342514038086
8,13.817920684814451
8,13.20546531677246
9,12.781951904296877
9,12.293746948242188
10,11.79025173187256
10,11.350791931152344
10,10.890300750732422
10,10.42704963684082
12,9.961607933044434
13,9.448613166809082
14,8.914617538452148
16,8.435355186462402
22,7.957362174987793
24,7.466679573059082
21,6.987977504730225
32,6.521029472351074
43,6.090877056121826
60,5.694199562072754
58,5.314178466796875
50,5.997040748596191
61,5.419660568237305
79,4.893773078918457
16,4.395992755889893
7,6.068938255310059
9,6.55427360534668
7,7.092169761657715
14,5.079621315002441
31,5.057966709136963
26,5.946834087371826
11,6.484559059143066
7,7.137730121612549
5,8.598894119262695
5,9.19234848022461
6,9.862054824829102
6,10.36205005645752
6,11.156793594360352
6,11.689788818359377
5,13.109503746032717
7,13.727499961853027
7,14.43273639678955
6,15.092940330505373
6,15.774191856384276
6,16.45645523071289
9,17.07145118713379
9,17.726694107055664
8,18.359907150268555
10,18.962905883789062
9,19.24757194519043
9,18.627573013305664
11,18.051326751708984
7,17.457326889038086
10,16.86406898498535
9,16.29806900024414
11,15.711071968078612
12,15.20082664489746
11,14.689828872680664
15,14.155381202697754
12,13.66738224029541
13,13.176384925842283
12,12.707877159118652
12,12.232684135437012
17,11.797436714172363
14,11.346933364868164
20,10.871723175048828
18,10.506217956542969
20,10.05022144317627
21,9.66122341156006
23,9.163529396057127
26,8.829533576965332
24,8.424817085266113
31,8.026581764221191
31,7.666333198547363
34,7.1983723640441895
41,6.869918346405029
45,6.522434234619141
47,6.1575026512146
59,5.800046443939209
73,5.448132514953613
84,5.088766098022461
92,4.775097370147705
63,4.424991130828857
16,4.17900276184082
12,5.026187419891357
38,5.462609767913818
51,5.872743606567383
43,6.337399959564209
36,6.819308280944824
31,7.267481327056885
24,7.782964706420898
24,8.295406341552734
20,8.764117240905762
18,9.273345947265623
17,9.83230972290039
16,10.358799934387209
12,10.888553619384766
10,11.43825340270996
9,11.98525047302246
10,12.497506141662598
10,13.105741500854492
9,13.676740646362305
8,14.225945472717283
8,14.793944358825684
5,15.369457244873049
6,17.133909225463867
6,17.71514129638672
5,33.46694564819336
7,27.733510971069336
5,27.06351089477539
6,26.53851127624512
5,25.983510971069336
6,23.635517120361328
7,23.097517013549805
6,22.53528594970703
5,22.04428482055664
7,21.475011825561523
7,21.02301025390625
11,20.49600982666016
9,20.05076789855957
10,19.5385684967041
8,19.11756706237793
11,18.65432548522949
10,18.183326721191406
13,17.794326782226562
8,17.38832664489746
9,17.00006866455078
11,16.595069885253906
11,16.258071899414062
13,15.95307159423828
10,15.629826545715332
13,15.299827575683594
13,15.018827438354492
14,14.742633819580078
16,14.456380844116213
14,14.20138168334961
15,13.936382293701172
16,13.677123069763184
17,13.446124076843262
19,13.199875831604004
18,12.943680763244627
19,12.709430694580078
21,12.529163360595703
20,12.307164192199709
18,12.113927841186523
21,11.902717590332031
20,11.701473236083984
20,11.491474151611328
21,11.277212142944336
24,11.110960006713867
24,10.923754692077637
22,10.709259033203123
25,10.504006385803224
27,10.307799339294434
26,10.091800689697266
25,9.834309577941896
29,9.57505702972412
32,9.306614875793455
30,9.006349563598633
31,8.731117248535156
38,8.426666259765625
38,8.13340950012207
43,7.811964511871338
48,7.476477146148682
54,7.152482509613037
61,6.836251735687256
72,6.507558345794678
74,6.19056510925293
75,5.874120712280273
84,5.559890270233154
81,5.2476654052734375
82,4.943532466888428
87,4.702635288238525
79,4.488988876342773
10,4.442443370819092
6,36.127220153808594
5,35.58494186401367
5,34.39594268798828
5,33.20794677734375
5,32.57194519042969
6,31.9499454498291
5,31.34094619750977
5,30.67094612121582
11,5.351176738739014
53,5.644401550292969
47,6.192497730255127
40,6.752629280090332
36,7.340543746948242
32,7.952234268188477
25,8.557710647583008
26,9.170161247253418
22,9.811652183532717
26,10.40210247039795
24,11.05359935760498
24,11.668042182922363
19,12.303544044494627
18,12.921782493591309
13,20.91601181030273
11,20.300010681152344
15,19.71976661682129
14,19.12276840209961
17,18.532569885253903
16,17.946325302124023
17,17.39032554626465
18,16.842327117919922
19,16.29107093811035
21,15.754072189331056
21,15.266075134277344
22,14.78682804107666
24,14.295637130737305
27,13.802383422851562
27,13.335124015808104
29,12.879127502441406
33,12.449878692626951
33,12.040882110595703
39,11.5884370803833
40,11.17717170715332
45,10.76417350769043
47,10.385175704956056
49,10.033942222595217
52,9.657732963562012
57,9.297491073608398
59,8.93423080444336
66,8.59777545928955
75,8.283539772033691
75,7.964543342590332
79,7.665035247802734
91,7.364831447601318
94,7.0833420753479
100,6.811379432678223
113,6.570383548736572
117,6.318438529968262
127,6.070443630218506
134,5.872508525848389
146,5.650514125823975
157,5.460583686828613
168,5.259589195251465
179,5.10567045211792
189,4.9379096031188965
198,4.765915870666504
212,4.6443281173706055
216,4.504788398742676
196,4.388886451721191
180,4.272998332977295
152,4.181003093719482
116,4.070008277893066
95,3.9680140018463135
76,3.892237663269043
52,3.8150229454040527
29,3.77524471282959
40,4.423991680145264
85,4.689635753631592
115,4.965315341949463
134,5.278853416442871
125,5.584751129150391
112,5.906961917877197
107,6.234873294830322
94,6.570557594299316
82,6.912250518798828
72,7.262480735778809
69,7.65241527557373
60,8.041900634765625
57,8.441121101379395
52,8.860618591308594
50,9.268842697143556
46,9.709309577941896
41,10.139558792114258
38,10.607006072998049
36,11.083003044128418
33,11.575252532958984
29,12.066746711730955
28,12.56895351409912
25,13.07094955444336
23,13.620200157165527
23,14.141461372375488
18,14.699705123901367
18,15.24891471862793
19,15.838912010192873
17,16.41314697265625
18,17.01314353942871
16,17.604415893554688
15,18.229412078857425
14,18.83785820007324
12,19.46965980529785
11,20.10810089111328
11,20.74310111999512
11,21.3760986328125
9,22.016098022460938
9,22.66510009765625
8,23.322097778320312
8,23.980358123779297
9,24.65235710144043
9,25.321613311767575
8,25.97861099243164
8,26.672611236572266
5,27.369050979614254
5,28.01105117797852
6,28.72530746459961
6,29.40130615234375
7,30.11055564880371
5,30.780553817749023
5,31.48855400085449
5,32.940555572509766
5,33.630550384521484
5,34.31654739379883
5,37.21654891967773
6,38.73355102539063
5,39.5405502319336
5,15.04537868499756
5,14.46537971496582
5,14.049120903015137
6,13.78787326812744
6,13.539874076843262
5,13.195680618286133
6,12.93468189239502
6,12.67068099975586
7,12.377433776855469
6,12.063165664672852
7,11.818929672241213
8,11.5377197265625
7,11.287721633911133
9,11.081478118896484
8,10.85621452331543
9,10.647963523864746
11,10.433757781982422
13,10.251760482788086
14,10.061521530151367
13,9.89926528930664
11,9.749266624450684
13,9.59680461883545
13,9.483565330505373
15,9.321313858032228
19,9.207059860229492
16,9.09084415435791
19,8.946846008300781
16,8.865619659423828
19,8.774352073669434
21,8.652353286743164
18,8.558354377746582
21,8.419120788574219
21,8.295122146606445
21,8.17289924621582
24,8.02567195892334
24,7.876176357269287
25,7.709178924560547
28,7.591723918914795
28,7.462725162506103
33,7.323480129241943
31,7.187793731689453
33,7.031548500061035
36,6.883551120758057
36,6.771024703979492
42,6.643803596496582
45,6.536806106567383
40,6.4395599365234375
46,6.350561141967773
46,6.308318138122559
48,6.253872871398926
48,6.14459228515625
44,6.175641059875488
44,6.163641452789307
48,6.027595043182373
47,6.190874576568604
42,6.2046403884887695
39,6.231589794158936
39,6.35682487487793
34,6.618865489959717
31,6.786101341247559
25,6.972939968109131
18,7.319791793823242
12,7.648238182067871
9,7.949470520019531
9,8.278714179992676
9,8.60595417022705
9,9.026162147521973
7,9.394394874572754
6,9.85188102722168
7,10.22710418701172
7,10.655603408813477
6,11.132044792175291
7,11.57029628753662
5,12.037546157836914
5,12.557784080505373
6,10.949478149414062
7,9.609526634216309
7,8.819811820983887
9,8.397324562072754
8,8.047856330871582
9,7.629365921020508
10,7.284911155700684
12,6.901427268981934
13,6.5697407722473145
16,6.224264144897461
20,5.9203267097473145
19,5.5646562576293945
25,5.257760524749756
28,4.985862255096436
16,4.669981002807617
9,5.429174423217773
21,5.841836929321289
18,6.243734836578369
19,6.569395065307617
15,7.136547088623047
8,7.5922393798828125
8,8.054717063903809
9,8.512167930603027
7,9.002659797668457
6,9.483109474182127
5,9.948341369628906
5,10.489831924438477
6,10.962045669555664
5,11.49155044555664


==> figures/5_dataset_stats/rest_of_data.csv <==
anomaly_size,min_distance_to_anomaly
4,4.592984199523926
1,5.363176345825195
4,24.22040367126465
4,41.93315124511719
3,42.128150939941406
4,42.02264404296875
3,41.84444046020508
2,42.23215103149414
3,42.24015045166016
2,42.09815216064453
2,42.18715286254883
2,42.11415100097656
2,42.073150634765625
3,41.91543960571289
3,41.90387725830078
4,41.87287902832031
4,41.31143951416016
2,40.91944122314453
4,40.58087921142578
2,40.40888214111328
2,40.596153259277344
1,40.45787811279297
4,39.52864837646485
2,39.56264114379883
1,39.393646240234375
2,38.9752197265625
2,38.91164779663086
4,37.58969879150391
4,2.510141134262085
3,39.273216247558594
3,39.25064849853516
3,39.28621292114258
3,39.27244186401367
3,39.28264617919922
3,39.212215423583984
3,39.30443954467773
3,39.26264572143555
3,39.26664733886719
3,39.25064849853516
3,39.29444122314453
4,38.992942810058594
4,39.22664642333984
4,39.18994140625
4,39.20264053344727
3,39.20264053344727
4,39.05294036865234
4,39.12921524047852
3,39.0759391784668
3,39.05021667480469
3,39.03144073486328
4,38.370697021484375
3,38.23421859741211
3,38.14569854736328
3,38.010215759277344
2,37.31421661376953
4,36.91594314575195
4,36.62421417236328
3,35.7286491394043
4,34.41544342041016
4,32.9692268371582
4,32.61594772338867
2,3.1825203895568848
3,31.157703399658203
3,31.181703567504883
2,31.097702026367188
2,31.160701751708984
3,31.133703231811523
3,31.13970375061035
2,31.169702529907227
2,31.159704208374023
2,31.13470268249512
2,31.170703887939453
2,31.157703399658203
2,31.109703063964844
4,31.169702529907227
4,31.181703567504883
4,31.157703399658203
3,31.133703231811523
3,31.154705047607425
3,31.084701538085938
3,31.096702575683597
3,31.07970428466797
2,31.041704177856445
2,31.03770446777344
4,30.733509063720703
3,30.85750770568848
3,30.73650550842285
2,30.631505966186523
3,30.532506942749023
3,30.37550544738769
3,30.26750373840332
3,30.13550567626953
3,29.94350814819336
3,29.65950965881348
3,29.4165096282959
3,29.235509872436523
4,29.08551025390625
4,28.90550994873047
3,28.683507919311523
3,28.440509796142575
3,28.132511138916016
2,27.99350929260254
1,27.79350852966309
1,27.544509887695312
3,27.14228057861328
4,26.95227813720703
3,26.636280059814453
2,26.424280166625977
3,26.12128257751465
4,25.74500274658203
4,25.456003189086918
3,25.051002502441406
3,24.783002853393555
4,24.454004287719727
4,24.041004180908203
2,23.79600524902344
3,23.34476089477539
3,22.980762481689453
3,22.5595645904541
3,22.131317138671875
3,21.71231842041016
3,21.31631851196289
4,20.878320693969727
3,20.440319061279297
3,20.000322341918945
4,19.56732177734375
4,19.108322143554688
2,5.073966503143311
4,19.16992950439453
4,19.59092712402344
4,19.67118263244629
4,21.38568687438965
3,21.8218994140625
4,22.2338981628418
4,22.69813537597656
2,23.85340118408203
2,24.2383975982666
2,24.600400924682617
2,24.961400985717773
2,25.347400665283203
3,25.424400329589844
3,25.70039939880371
3,26.071399688720703
3,26.40639877319336
2,27.18564987182617
2,27.47764778137207
2,27.836647033691406
1,28.176647186279297
1,28.20664978027344
4,28.473648071289062
1,29.194843292236328
2,29.52684211730957
2,29.869842529296875
2,30.200841903686523
2,30.502840042114254
1,0.0
1,0.0
1,0.0
1,0.0
1,0.0
1,0.0
1,0.0
1,0.0
1,0.0
2,0.0
1,0.0
1,0.0
1,0.0
1,0.0
2,0.0
1,0.0
1,0.0
2,0.0
1,0.0
2,0.0
1,0.0
2,0.0
1,0.0
1,0.0
1,0.0
1,0.0
2,0.0
2,0.0
2,0.0
3,0.0
1,0.0
1,0.0
2,0.0
2,0.0
1,0.0
1,0.0
1,0.0
2,0.0
1,0.0
2,0.0
1,0.0
1,0.0
1,0.0
1,0.0
1,0.0
3,0.0
4,0.0
2,0.0
2,0.0
2,0.0
3,0.0
2,0.0
3,0.0
2,0.0
1,0.0
1,0.0
2,0.0
2,0.0
2,0.0
1,84.21355438232422
1,83.55055236816406
1,80.60455322265625
2,0.0
1,77.08055877685547
1,75.83879852294922
1,75.44380187988281
1,75.05980682373047
1,74.63980865478516
1,74.40081024169922
1,74.19080352783203
1,73.86180114746094
1,73.39380645751953
1,73.4048080444336
1,72.95655822753906
1,72.8735580444336
1,72.80155944824219
1,72.63256072998047
2,0.0
2,0.0
4,0.0
4,0.0
1,71.81814575195312
2,0.0
2,0.0
1,71.45086669921875
4,0.0
2,0.0
2,0.0
2,0.0
1,69.1129379272461
1,68.89591979980469
1,70.56193542480469
2,57.782691955566406
1,67.00920867919922
1,65.59986877441406
1,63.85807800292969
1,62.695560455322266
3,52.83915328979492
1,61.69514465332031
1,61.15287399291992
3,0.0
1,60.16986846923828
1,59.48687744140625
2,58.982872009277344
1,58.29986953735352
1,48.3076400756836
4,47.724639892578125
4,46.94264221191406
4,46.534645080566406
2,55.291873931884766
1,44.660438537597656
1,53.45363998413086
1,54.52764129638672
4,51.484642028808594
4,41.45943832397461
1,53.01987838745117
4,38.8502197265625
4,47.61463928222656
4,37.52693939208984
3,36.887939453125
2,44.81743621826172
4,44.27043533325195
4,43.5854377746582
4,42.76744079589844
4,42.10943603515625
3,31.997703552246094
1,40.7114372253418
4,30.56670379638672
4,38.65943908691406
3,37.07722091674805
4,9.71034336090088
2,11.021045684814451
3,12.11099624633789
3,13.74294662475586
2,13.770198822021484
4,28.489803314208984
2,29.317049026489254
4,32.30780029296875
4,32.58380126953125
4,32.8828010559082
4,33.850799560546875
1,49.9996452331543
1,49.401641845703125
1,48.766639709472656
1,48.16664505004883
1,46.90543365478516
1,46.27043914794922
1,45.59843444824219
2,44.90321731567383
2,44.112213134765625
1,43.63543319702149
3,42.31864547729492
2,41.586647033691406
2,40.92644119262695
2,40.26921463012695
2,39.57921600341797
1,38.82021713256836
2,37.92594146728516
1,37.3929443359375
2,36.66794204711914
2,35.961944580078125
2,35.26294708251953
3,34.465946197509766
3,33.7939453125
4,32.3309440612793
2,31.62494468688965
2,30.746702194213867
4,29.55970573425293
3,28.83370590209961
3,27.91651153564453
4,5.175182342529297
4,21.47013664245605
4,22.072134017944336
4,24.952096939086918
3,25.613094329833984
3,26.68709373474121
2,27.80209350585937
3,29.837800979614254
2,37.3277473449707
3,30.40304946899414
4,31.32304954528809
2,39.34454727172852
3,32.249046325683594
2,32.656044006347656
3,33.11880111694336
3,33.55104446411133
4,33.95479965209961
4,34.308040618896484
1,35.121795654296875
1,35.53879928588867
2,36.07379913330078
3,36.27179718017578
3,36.62379837036133
3,36.70379638671875
2,37.08779525756836
1,44.97254943847656
1,45.297550201416016
3,38.06104278564453
3,38.36104583740234
3,38.67504501342773
1,46.56654739379883
2,46.86754989624024
2,47.16154479980469
2,47.343544006347656
2,47.603546142578125
1,48.0445442199707
1,48.318546295166016
1,48.50054931640625
1,48.822547912597656
1,49.09854888916016
1,49.38254928588867
1,49.53154754638672
1,49.80574417114258
2,67.38256072998047
1,65.28455352783203
1,63.44736099243164
1,61.05164337158203
1,58.8216438293457
1,58.107872009277344
1,55.21514892578125
1,54.618873596191406
1,53.77364349365234
1,56.8104362487793
1,52.26143646240234
2,54.117435455322266
1,54.67063903808594
2,51.641639709472656
2,51.48943328857422
3,48.78664016723633
2,48.00764083862305
1,47.20964050292969
2,46.55863952636719
2,45.66943740844727
3,45.22743606567383
3,44.402435302734375
2,43.631439208984375
3,42.78121948242188
3,43.80121612548828
2,41.49094009399414
3,40.80793762207031
3,39.97194290161133
4,39.316219329833984
4,38.56321716308594
4,37.89022064208984
3,37.09294128417969
3,34.251220703125
4,33.58922576904297
3,32.8779411315918
4,31.634700775146484
4,24.834516525268555
4,5.359957218170166
2,5.731840133666992
3,6.150187969207764
4,10.337833404541016
3,43.14087677001953
3,42.45687484741211
1,41.24843597412109
4,40.485877990722656
4,35.65499496459961
4,41.853302001953125
2,42.40498733520508
2,42.77998733520508
4,45.41898727416992
3,45.613990783691406
4,46.942989349365234
3,47.31998825073242
3,47.63373947143555
4,47.7659912109375
4,47.949745178222656
4,48.20174407958984
3,48.533992767333984
4,48.91854476928711
3,49.09454727172852
3,49.28098678588867
3,49.42898941040039
4,49.4847412109375
3,49.639739990234375
3,49.86498641967773
1,49.99174118041992
1,94.46112823486328
1,92.6411361694336
1,91.91014099121094
1,89.89263153076172
1,89.23363494873047
1,44.2369384765625
1,85.79586791992188
1,85.15787506103516
1,79.27987670898438
1,76.7691421508789
1,76.15714263916016
1,75.51714324951172
2,73.13935852050781
2,72.4753646850586
1,25.723709106445312
1,25.3037109375
1,24.854711532592773
2,24.34551429748535
3,23.892513275146484
3,23.39128303527832
1,22.978286743164062
1,22.53428649902344
1,22.121286392211918
1,21.645008087158203
3,21.23600959777832
2,20.811288833618164
1,20.4512882232666
1,19.988012313842773
3,19.620012283325195
4,19.32428932189941
3,18.955013275146484
3,18.60901641845703
2,62.64756393432617
3,18.08501625061035
3,17.81301498413086
2,17.557016372680664
3,17.318017959594727
3,17.090774536132812
1,16.920774459838867
2,16.722576141357422
3,16.558576583862305
4,16.22933006286621
3,16.047330856323242
3,15.952072143554688
2,15.876072883605955
2,15.826825141906738
2,15.78907299041748
1,15.748072624206545
2,15.690825462341309
3,15.651824951171877
4,15.635825157165527
2,15.601825714111328
3,15.509632110595703
1,15.472631454467772
4,15.391377449035645
2,15.343376159667969
1,15.24337673187256
3,14.972867965698242
4,14.823869705200195
3,14.621673583984377
3,14.47267246246338
3,14.195155143737791
4,13.421920776367188
4,13.187922477722168
2,12.903712272644045
3,12.557469367980955
2,12.317469596862791
2,11.354751586914062
4,11.019515991210938
3,10.700515747070312
1,46.84443664550781
3,46.08843231201172
3,45.44843292236328
3,44.811431884765625
3,44.24343490600586
3,43.786434173583984
2,43.22743606567383
2,42.6334342956543
3,41.82421875
4,41.21021270751953
2,40.78021240234375
3,10.50930404663086
3,32.639705657958984
2,32.087703704833984
4,13.227742195129396
3,30.67670440673828
4,29.898706436157227
3,29.143707275390625
3,28.5177059173584
4,27.740509033203125
3,26.441511154174805
4,25.066282272338867
4,24.43828392028809
4,5.054966449737549
4,23.25709724426269
4,25.28935813903809
4,27.36661148071289
4,30.74280166625977
4,31.44580078125
4,31.662607192993164
1,32.824607849121094
3,32.79060363769531
4,33.45060729980469
4,34.75979995727539
2,35.4350471496582
2,36.05304718017578
3,36.68930435180664
4,37.32330322265625
3,37.91030502319336
4,38.511043548583984
4,39.12604522705078
2,39.68704605102539
3,40.25730514526367
3,41.26874542236328
3,41.88198852539063
2,42.91899490356445
1,43.83174133300781
1,44.32774353027344
3,44.85374069213867
3,45.31074523925781
1,45.76873779296875
2,46.1727409362793
1,46.560543060302734
2,46.55754852294922
3,47.003543853759766
1,47.4095458984375
3,47.81654357910156
3,48.1865463256836
3,48.49254608154297
1,50.02273941040039
1,50.34774398803711
1,50.68474197387695
1,76.38235473632812
1,68.80856323242188
1,68.0555648803711
1,67.39556121826172
1,66.04114532470703
1,64.7086410522461
1,63.90663909912109
1,62.5568733215332
2,61.68414688110352
1,60.46336364746094
1,59.12314987182617
1,58.38587188720703
1,57.7916374206543
1,57.05563735961914
1,56.38863754272461
2,55.72163772583008
2,55.04764175415039
1,54.435638427734375
1,53.7286376953125
2,53.083641052246094
1,51.04363632202149
2,51.19164276123047
2,49.72043991088867
1,49.06143569946289
1,87.03113555908203
2,47.63543701171875
2,46.35221862792969
2,45.632938385009766
2,44.98193740844727
2,44.35521697998047
1,43.71821975708008
1,43.14122009277344
2,42.35622024536133
2,41.74921798706055
1,41.02021408081055
4,40.38821792602539
2,39.6832160949707
2,39.06721878051758
1,38.44321823120117
2,37.65422058105469
4,36.99394226074219
2,36.36869812011719
2,35.74769973754883
2,35.042701721191406
2,34.40669631958008
2,33.768699645996094
3,33.069698333740234
3,32.37969970703125
2,31.664705276489254
3,30.95070457458496
2,30.290706634521484
3,29.60970497131348
4,26.860279083251957
4,24.87228012084961
4,22.91300773620605
1,40.80143737792969
2,40.15443801879883
2,39.4664421081543
1,38.826438903808594
2,38.154441833496094
1,37.4232177734375
4,7.893672943115234
4,12.447248458862305
1,35.69179916381836
1,36.155799865722656
2,36.551605224609375
1,36.95260620117188
1,37.55379867553711
2,37.88079833984375
1,38.34004592895508
2,38.54904556274414
1,39.245304107666016
2,39.30804061889648
1,40.185302734375
2,40.637298583984375
2,41.65254974365234
2,42.21554946899414
1,42.707550048828125
1,43.12754821777344
2,43.72554397583008
3,15.981454849243164
4,16.486698150634766
4,18.313142776489254
3,18.897411346435547
4,19.55085563659668
4,20.13285446166992
3,20.738853454589844
3,21.354103088378903
4,21.939359664916992
2,22.57736015319824
4,23.196807861328125
2,23.791614532470703
2,24.43861198425293
2,25.029613494873047
1,25.6726131439209
1,26.27260971069336
3,26.91961097717285
2,27.428607940673828
3,28.074609756469727
2,28.68061065673828
1,29.86979866027832
1,30.457799911499023
1,31.025798797607425
1,31.01304626464844
1,31.68504524230957
1,32.13804626464844
1,32.76704788208008
2,33.3880500793457
2,34.05830383300781
1,34.5653076171875
2,35.16730499267578
1,35.72230529785156
1,36.34230422973633
1,36.9243049621582
1,37.57730102539063
1,38.15330505371094
1,38.76130294799805
1,39.25429916381836
1,40.53554916381836
2,41.16074752807617
1,41.77374267578125
1,42.38574600219727
1,42.91374588012695
1,43.41774368286133
1,47.68149948120117
1,49.011260986328125
1,49.53126525878906
1,50.08226776123047
1,51.12326431274414
1,51.75298690795898
1,94.5897979736328
1,92.75836181640624
2,92.11136627197266
1,115.58535766601562
1,112.33854675292967
1,111.23655700683594
1,110.49256134033205
1,109.83355712890624
1,109.16255950927734
1,108.3955535888672
1,106.08580780029295
1,105.32880401611328
1,68.47036743164062
1,103.09380340576172
1,66.97655487060547
1,100.91307830810548
1,64.69856262207031
2,62.3813591003418
2,61.65214920043945
1,95.6678695678711
2,59.33642959594727
1,58.55863571166992
3,56.24314498901367
2,54.69114685058594
2,53.95187759399414
2,53.20363998413086
1,52.49043655395508
2,51.7364387512207
1,50.91843032836914
1,85.90513610839844
2,49.40843200683594
1,84.33513641357422
1,83.20814514160156
1,47.12864685058594
2,46.1506462097168
1,81.07414245605469
1,80.29413604736328
2,43.954437255859375
2,43.1644401550293
2,42.38921737670898
3,41.649940490722656
2,40.9289436340332
2,40.14393997192383
3,39.38194274902344
2,38.67121505737305
4,37.896217346191406
3,37.13694381713867
4,36.38394165039063
4,35.62594223022461
4,34.86894226074219
3,34.20322036743164
4,32.71794509887695
4,31.95370483398437
3,31.369503021240234
3,30.686504364013672
4,30.00250625610352
4,29.03050994873047
4,28.43151092529297
4,25.397510528564453
4,24.82151222229004
4,24.17451286315918
4,35.03094482421875
4,33.8719482421875
4,3.727028131484986
4,4.276217460632324
4,32.19855499267578
4,35.057552337646484
4,35.764549255371094
4,36.48354721069336
4,37.96355438232422
4,40.249549865722656
3,41.563743591308594
2,42.27374267578125
3,42.99274444580078
4,43.06499099731445
3,43.7819938659668
3,44.52499008178711
3,45.303993225097656
4,46.70174407958984
4,47.42174530029297
2,48.10874176025391
2,48.89974212646485
1,48.8909912109375
2,49.541988372802734
2,50.291259765625
2,50.987266540527344
4,51.68999099731445
4,52.3759880065918
1,53.12998962402344
3,53.75126647949219
3,54.77349472045898
2,55.66969299316406
2,56.19669342041016
2,56.97249603271485
2,57.51149368286133
2,58.075496673583984
4,58.368263244628906
2,58.82526397705078
1,59.37426376342773
1,59.78426742553711
2,60.40626525878906
1,60.87898254394531
1,61.418983459472656
1,61.9329833984375
2,62.44398880004883
1,63.0479850769043
2,63.28526306152344
1,63.619266510009766
2,63.95927047729492
1,64.48326873779297
1,64.78227233886719
1,65.16627502441406
1,65.48927307128906
1,65.81327056884766
2,66.10226440429688
1,66.45825958251953
1,66.6752700805664
1,66.97526550292969
2,67.21626281738281
1,67.81149291992188
2,67.98949432373047
2,68.20649719238281
2,68.4004898071289
3,68.56226348876953
2,68.78126525878906
2,68.91249084472656
2,69.15626525878906
2,69.3262710571289
3,69.56327056884766
2,69.63826751708984
3,69.63226318359375
1,69.77526092529297
2,69.83427429199219
2,69.93025970458984
1,69.99327087402344
1,70.05927276611328
1,69.99626922607422
1,70.22026824951172
1,70.26826477050781
1,70.33627319335938
1,70.35626983642578
1,70.4522705078125
1,21.2030086517334
1,20.73000907897949
3,20.20876693725586
1,19.84576797485352
3,19.34456825256348
4,18.875568389892575
3,18.52557182312012
3,18.143325805664062
4,17.70232582092285
3,17.338329315185547
4,16.92506980895996
3,16.575071334838867
3,16.207630157470703
4,15.805630683898926
3,15.427377700805664
4,14.718379974365234
4,13.078990936279297
2,13.59178066253662
2,14.107986450195312
3,14.586984634399414
1,30.15770530700684
1,25.971511840820312
1,25.219282150268555
1,24.04800796508789
1,23.240760803222656
2,22.845762252807617
2,21.55856704711914
1,21.11756706237793
2,19.787322998046875
1,19.368322372436523
1,18.835323333740234
1,18.402326583862305
2,17.359067916870117
2,16.476823806762695
2,15.553632736206056
2,15.040379524230955
2,14.567120552062988
2,14.10287094116211
1,13.655677795410156
2,12.8414306640625
3,12.333162307739258
3,11.88992977142334
3,11.367721557617188
4,10.500218391418455
4,10.089967727661133
4,9.21727180480957
2,12.025787353515623
3,12.498993873596191
3,13.062244415283203
3,13.56149959564209
2,14.113737106323242
2,14.647942543029783
2,15.198193550109863
2,15.792454719543455
1,16.399700164794922
1,16.85991096496582
1,17.979143142700195
3,19.09966278076172
1,19.72685813903809
1,20.907102584838867
2,21.481101989746094
3,22.188098907470703
1,22.69209861755371
1,24.59335708618164
2,25.22835922241211
1,27.10761070251465
1,27.65860748291016
1,30.74280166625977
1,33.47004699707031
1,34.05704879760742
2,45.24726867675781

